Attribute Artifacts Removal for Geometry-based Point Cloud Compression

Geometry-based point cloud compression (G-PCC) can achieve remarkable compression efficiency for point clouds. However, it still leads to serious attribute compression artifacts, especially under low bitrate scenarios. In this paper, we propose a Multi-Scale Graph Attention Network (MS-GAT) to remove the artifacts of point cloud attributes compressed by G-PCC. We first construct a graph based on point cloud geometry coordinates and then use the Chebyshev graph convolutions to extract features of point cloud attributes. Considering that one point may be correlated with points both near and far away from it, we propose a multi-scale scheme to capture the short- and long-range correlations between the current point and its neighboring and distant points. To address the problem that various points may have different degrees of artifacts caused by adaptive quantization, we introduce the quantization step per point as an extra input to the proposed network. We also incorporate a weighted graph attentional layer into the network to pay special attention to the points with more attribute artifacts. To the best of our knowledge, this is the first attribute artifacts removal method for G-PCC. We validate the effectiveness of our method over various point clouds. Objective comparison results show that our proposed method achieves an average of 9.74% BD-rate reduction compared with Predlift and 10.13% BD-rate reduction compared with RAHT. Subjective comparison results present that visual artifacts such as color shifting, blurring, and quantization noise are reduced.

==> bib.txt <==
\bibitem{schwarz2018emerging}
S.~Schwarz, M.~Preda, V.~Baroncini, M.~Budagavi, P.~Cesar, P.~A. Chou, R.~A.
  Cohen, M.~Krivoku{\'c}a, S.~Lasserre, Z.~Li, {\em et~al.}, ``Emerging mpeg
  standards for point cloud compression,'' {\em IEEE Journal on Emerging and
  Selected Topics in Circuits and Systems}, vol.~9, no.~1, pp.~133--148, 2018.

\bibitem{de2016compression}
R.~L. De~Queiroz and P.~A. Chou, ``Compression of 3D point clouds using a
  region-adaptive hierarchical transform,'' {\em IEEE Transactions on Image
  Processing}, vol.~25, no.~8, pp.~3947--3956, 2016.

\bibitem{zhang2014point}
C.~Zhang, D.~Florencio, and C.~Loop, ``Point cloud attribute compression with
  graph transform,'' in {\em 2014 IEEE International Conference on Image
  Processing (ICIP)}, pp.~2066--2070, IEEE, 2014.

\bibitem{huang2008generic}
Y.~Huang, J.~Peng, C.-C.~J. Kuo, and M.~Gopi, ``A generic scheme for
  progressive point cloud coding,'' {\em IEEE Transactions on Visualization and
  Computer Graphics}, vol.~14, no.~2, pp.~440--453, 2008.

\bibitem{mammou2017video}
K.~Mammou, A.~M. Tourapis, D.~Singer, and Y.~Su, ``Video-based and hierarchical
  approaches point cloud compression,'' {\em Document ISO/IEC JTC1/SC29/WG11
  m41649, Macau, China}, 2017.

\bibitem{mammou2018lifting}
K.~Mammou, A.~Tourapis, J.~Kim, F.~Robinet, V.~Valentin, and Y.~Su, ``Lifting
  scheme for lossy attribute encoding in TMC1,'' {\em Document ISO/IEC
  JTC1/SC29/WG11 m42640, San Diego, CA, US}, 2018.

\bibitem{mekuria2016design}
R.~Mekuria, K.~Blom, and P.~Cesar, ``Design, implementation, and evaluation of
  a point cloud codec for tele-immersive video,'' {\em IEEE Transactions on
  Circuits and Systems for Video Technology}, vol.~27, no.~4, pp.~828--842,
  2016.

\bibitem{tulvan2016use}
C.~Tulvan, R.~Mekuria, Z.~Li, and S.~Laserre, ``Use cases for point cloud
  compression (PCC),'' {\em Document ISO/IEC JTC1/SC29/WG11/N16331}, 2016.

\bibitem{li2019advanced}
L.~Li, Z.~Li, V.~Zakharchenko, J.~Chen, and H.~Li, ``Advanced 3D motion
  prediction for video-based dynamic point cloud compression,'' {\em IEEE
  Transactions on Image Processing}, vol.~29, pp.~289--302, 2019.

\bibitem{jackins1980oct}
C.~L. Jackins and S.~L. Tanimoto, ``Oct-trees and their use in representing
  three-dimensional objects,'' {\em Computer Graphics and Image Processing},
  vol.~14, no.~3, pp.~249--270, 1980.

\bibitem{schnabel2006octree}
R.~Schnabel and R.~Klein, ``Octree-based point-cloud compression.,'' {\em
  Spbg}, vol.~6, pp.~111--120, 2006.

\bibitem{anis2016compression}
A.~Anis, P.~A. Chou, and A.~Ortega, ``Compression of dynamic 3D point clouds
  using subdivisional meshes and graph wavelet transforms,'' in {\em 2016 IEEE
  International Conference on Acoustics, Speech and Signal Processing
  (ICASSP)}, pp.~6360--6364, IEEE, 2016.

\bibitem{pavez2018dynamic}
E.~Pavez, P.~A. Chou, R.~L. De~Queiroz, and A.~Ortega, ``Dynamic polygon
  clouds: representation and compression for vr/ar,'' {\em APSIPA Transactions
  on Signal and Information Processing}, vol.~7, 2018.

\bibitem{norkin2012hevc}
A.~Norkin, G.~Bjontegaard, A.~Fuldseth, M.~Narroschke, M.~Ikeda, K.~Andersson,
  M.~Zhou, and G.~Van~der Auwera, ``HEVC deblocking filter,'' {\em IEEE
  Transactions on Circuits and Systems for Video Technology}, vol.~22, no.~12,
  pp.~1746--1754, 2012.

\bibitem{list2003adaptive}
P.~List, A.~Joch, J.~Lainema, G.~Bjontegaard, and M.~Karczewicz, ``Adaptive
  deblocking filter,'' {\em IEEE transactions on circuits and systems for video
  technology}, vol.~13, no.~7, pp.~614--619, 2003.

\bibitem{wang2013adaptive}
C.~Wang, J.~Zhou, and S.~Liu, ``Adaptive non-local means filter for image
  deblocking,'' {\em Signal Processing: Image Communication}, vol.~28, no.~5,
  pp.~522--530, 2013.

\bibitem{chang2013reducing}
H.~Chang, M.~K. Ng, and T.~Zeng, ``Reducing artifacts in JPEG decompression via
  a learned dictionary,'' {\em IEEE transactions on signal processing},
  vol.~62, no.~3, pp.~718--728, 2013.

\bibitem{jung2012image}
C.~Jung, L.~Jiao, H.~Qi, and T.~Sun, ``Image deblocking via sparse
  representation,'' {\em Signal Processing: Image Communication}, vol.~27,
  no.~6, pp.~663--677, 2012.

\bibitem{rothe2015efficient}
R.~Rothe, R.~Timofte, and L.~Van, ``Efficient regression priors for reducing
  image compression artifacts,'' in {\em 2015 IEEE International Conference on
  Image Processing (ICIP)}, pp.~1543--1547, IEEE, 2015.

\bibitem{dong2015compression}
C.~Dong, Y.~Deng, C.~C. Loy, and X.~Tang, ``Compression artifacts reduction by
  a deep convolutional network,'' in {\em Proceedings of teh IEEE International
  Conference on Computer Vision}, pp.~576--584, 2015.

\bibitem{zhang2018dmcnn}
X.~Zhang, W.~Yang, Y.~Hu, and J.~Liu, ``Dmcnn: Dual-domain multi-scale
  convolutional neural network for compression artifacts removal,'' in {\em
  2018 25th IEEE International Conference on Image Processing (ICIP)},
  pp.~390--394, IEEE, 2018.

\bibitem{guo2016building}
J.~Guo and H.~Chao, ``Building dual-domain representations for compression
  artifacts reduction,'' in {\em European Conference on Computer Vision},
  pp.~628--644, Springer, 2016.

\bibitem{chen2016trainable}
Y.~Chen and T.~Pock, ``Trainable nonlinear reaction diffusion: A flexible
  framework for fast and tempeffective image restoration,'' {\em IEEE
  transactions on pattern analysis and machine intelligence}, vol.~39, no.~6,
  pp.~1256--1272, 2016.

\bibitem{cavigelli2017cas}
L.~Cavigelli, P.~Hager, and L.~Benini, ``CAS-CNN: A deep convolutional neural
  network for image compression artifact suppression,'' in {\em 2017
  International Joint Conference on Neural Networks (IJCNN)}, pp.~752--759,
  IEEE, 2017.

\bibitem{guo2017one}
J.~Guo and H.~Chao, ``One-to-many network for visually pleasing compression
  artifacts reduction,'' in {\em Proceedings of the IEEE Conference on Computer
  Vision and Pattern Recognition}, pp.~3038--3047, 2017.

\bibitem{guan2019mfqe}
Z.~Guan, Q.~Xing, M.~Xu, R.~Yang, T.~Liu, and Z.~Wang, ``MFQE 2.0: A new
  approach for multi-frame quality enhancement on compressed video,'' {\em IEEE
  transactions on pattern analysis and machine intelligence}, 2019.

\bibitem{wang2020multi}
J.~Wang, X.~Deng, M.~Xu, C.~Chen, and Y.~Song, ``Multi-level wavelet-based
  generative adversarial network for perceptual quality enhancement of
  compressed video,'' in {\em European Conference on Computer Vision},
  pp.~405--421, Springer, 2020.

\bibitem{wang2021multiscale}
J.~Wang, D.~Ding, Z.~Li, and Z.~Ma, ``Multiscale point cloud geometry
  compression,'' in {\em 2021 Data Compression Conference (DCC)}, pp.~73--82,
  IEEE, 2021.

\bibitem{guarda2020adaptive}
A.~Guarda, N.~Rodrigues, and F.~Pereira, ``Adaptive deep learning-based point
  cloud geometry coding,'' {\em IEEE Journal of Selected Topics in Signal
  Processing}, 2020.

\bibitem{quach2019learning}
M.~Quach, G.~Valenzise, and F.~Dufaux, ``Learning convolutional transforms for
  lossy point cloud geometry compression,'' in {\em 2019 IEEE International
  Conference on Image Processing (ICIP)}, pp.~4320--4324, IEEE, 2019.

\bibitem{quach2020folding}
M.~Quach, G.~Valenzise, and F.~Dufaux, ``Folding-based compression of point
  cloud attributes,'' in {\em 2020 IEEE International Conference on Image
  Processing (ICIP)}, pp.~3309--3313, IEEE, 2020.

\bibitem{te2018rgcnn}
G.~Te, W.~Hu, A.~Zheng, and Z.~Guo, ``RGCNN: Regularized graph cnn for point
  cloud segmentation,'' in {\em Proceedings of the 26th ACM international
  conference on Multimedia}, pp.~746--754, 2018.

\bibitem{wang2018local}
C.~Wang, B.~Samari, and K.~Siddiqi, ``Local spectral graph convolution for
  point set feature learning,'' in {\em Proceedings of teh European conference
  on computer vision (ECCV)}, pp.~52--66, 2018.

\bibitem{graziosi2020overview}
D.~Graziosi, O.~Nakagami, S.~Kuma, A.~Zaghetto, T.~Suzuki, and A.~Tabatabai,
  ``An overview of ongoing point cloud compression standardization activities:
  Video-based (v-pcc) and geometry-based (g-pcc),'' {\em APSIPA Transactions on
  Signal and Information Processing}, vol.~9, 2020.

\bibitem{li2020efficient}
L.~Li, Z.~Li, S.~Liu, and H.~Li, ``Efficient projected frame padding for
  video-based point cloud compression,'' {\em IEEE Transactions on Multimedia},
  2020.

\bibitem{sheng2021deep}
X.~Sheng, L.~Li, D.~Liu, Z.~Xiong, Z.~Li, and F.~Wu, ``Deep-PCAC: An end-to-end
  deep lossy compression framework for point cloud attributes,'' {\em IEEE
  Transactions on Multimedia}, 2021.

\bibitem{wallace1992jpeg}
G.~K. Wallace, ``The JPEG still picture compression standard,'' {\em IEEE
  transactions on consumer electronics}, vol.~38, no.~1, pp.~xviii--xxxiv,
  1992.

\bibitem{sullivan2012overview}
G.~J. Sullivan, J.-R. Ohm, W.-J. Han, and T.~Wiegand, ``Overview of the high
  efficiency video coding (HEVC) standard,'' {\em IEEE Transactions on circuits
  and systems for video technology}, vol.~22, no.~12, pp.~1649--1668, 2012.

\bibitem{foi2007pointwise}
A.~Foi, V.~Katkovnik, and K.~Egiazarian, ``Pointwise shape-adaptive dct for
  high-quality denoising and deblocking of grayscale and color images,'' {\em
  IEEE transactions on image processing}, vol.~16, no.~5, pp.~1395--1411, 2007.

\bibitem{fu2019jpeg}
X.~Fu, Z.-J. Zha, F.~Wu, X.~Ding, and J.~Paisley, ``JPEG artifacts reduction
  via deep convolutional sparse coding,'' in {\em Proceedings of teh IEEE/CVF
  International Conference on Computer Vision}, pp.~2501--2510, 2019.

\bibitem{li2020learning}
J.~Li, Y.~Wang, H.~Xie, and K.-K. Ma, ``Learning a single model with a wide
  range of quality factors for jpeg image artifacts removal,'' {\em IEEE
  Transactions on Image Processing}, vol.~29, pp.~8842--8854, 2020.

\bibitem{yang2018multi}
R.~Yang, M.~Xu, Z.~Wang, and T.~Li, ``Multi-frame quality enhancement for
  compressed video,'' in {\em Proceedings of the IEEE Conference on Computer
  Vision and Pattern Recognition}, pp.~6664--6673, 2018.

\bibitem{li2019deep}
T.~Li, M.~Xu, C.~Zhu, R.~Yang, Z.~Wang, and Z.~Guan, ``A deep learning approach
  for multi-frame in-loop filter of hevc,'' {\em IEEE Transactions on Image
  Processing}, vol.~28, no.~11, pp.~5663--5678, 2019.

\bibitem{ding2021patch}
Q.~Ding, L.~Shen, L.~Yu, H.~Yang, and M.~Xu, ``Patch-wise spatial-temporal
  quality enhancement for hevc compressed video,'' {\em IEEE Transactions on
  Image Processing}, 2021.

\bibitem{zhu2018convolutional}
L.~Zhu, Y.~Zhang, S.~Wang, H.~Yuan, S.~Kwong, and H.~H.-S. Ip, ``Convolutional
  neural network-based synthesized view quality enhancement for 3d video
  coding,'' {\em IEEE Transactions on Image Processing}, vol.~27, no.~11,
  pp.~5365--5377, 2018.

\bibitem{wang2019dynamic}
Y.~Wang, Y.~Sun, Z.~Liu, S.~E. Sarma, M.~M. Bronstein, and J.~M. Solomon,
  ``Dynamic graph cnn for learning on point clouds,'' {\em Acm Transactions On
  Graphics (tog)}, vol.~38, no.~5, pp.~1--12, 2019.

\bibitem{li2018so}
J.~Li, B.~M. Chen, and G.~H. Lee, ``So-Net: Self-organizing network for point
  cloud analysis,'' in {\em Proceedings of the IEEE conference on computer
  vision and pattern recognition}, pp.~9397--9406, 2018.

\bibitem{shen2018mining}
Y.~Shen, C.~Feng, Y.~Yang, and D.~Tian, ``Mining point cloud local structures
  by kernel correlation and graph pooling,'' in {\em Proceedings of teh IEEE
  conference on computer vision and pattern recognition}, pp.~4548--4557, 2018.

\bibitem{zhang2019linked}
K.~Zhang, M.~Hao, J.~Wang, C.~W. de~Silva, and C.~Fu, ``Linked dynamic graph
  cnn: Learning on point cloud via linking hierarchical features,'' {\em arXiv
  preprint arXiv:1904.10014}, 2019.

\bibitem{lin2020convolution}
Z.-H. Lin, S.-Y. Huang, and Y.-C.~F. Wang, ``Convolution in teh cloud: Learning
  deformable kernels in 3D graph convolution networks for point cloud
  analysis,'' in {\em Proceedings of teh IEEE/CVF Conference on Computer Vision
  and Pattern Recognition}, pp.~1800--1809, 2020.

\bibitem{li2018adaptive}
R.~Li, S.~Wang, F.~Zhu, and J.~Huang, ``Adaptive graph convolutional neural
  networks,'' in {\em Proceedings of the AAAI Conference on Artificial
  Intelligence}, vol.~32, 2018.

\bibitem{feng2020relation}
M.~Feng, S.~Z. Gilani, Y.~Wang, L.~Zhang, and A.~Mian, ``Relation graph network
  for 3d object detection in point clouds,'' {\em IEEE Transactions on Image
  Processing}, vol.~30, pp.~92--107, 2020.

\bibitem{qi2017pointnet++}
C.~R. Qi, L.~Yi, H.~Su, and L.~J. Guibas, ``Pointnet++: Deep hierarchical
  feature learning on point sets in a metric space,'' {\em arXiv preprint
  arXiv:1706.02413}, 2017.

\bibitem{hu2012depth}
W.~Hu, G.~Cheung, X.~Li, and O.~Au, ``Depth map compression using
  multi-resolution graph-based transform for depth-image-based rendering,'' in
  {\em 2012 19th IEEE International Conference on Image Processing},
  pp.~1297--1300, IEEE, 2012.

\bibitem{hu2014multiresolution}
W.~Hu, G.~Cheung, A.~Ortega, and O.~C. Au, ``Multiresolution graph fourier
  transform for compression of piecewise smooth images,'' {\em IEEE
  Transactions on Image Processing}, vol.~24, no.~1, pp.~419--433, 2014.

\bibitem{shen2010edge}
G.~Shen, W.-S. Kim, S.~K. Narang, A.~Ortega, J.~Lee, and H.~Wey,
  ``Edge-adaptive transforms for efficient depth map coding,'' in {\em 28th
  Picture Coding Symposium}, pp.~566--569, IEEE, 2010.

\bibitem{bruna2013spectral}
J.~Bruna, W.~Zaremba, A.~Szlam, and Y.~LeCun, ``Spectral networks and locally
  connected networks on graphs,'' {\em arXiv preprint arXiv:1312.6203}, 2013.

\bibitem{kipf2016semi}
T.~N. Kipf and M.~Welling, ``Semi-supervised classification with graph
  convolutional networks,'' {\em arXiv preprint arXiv:1609.02907}, 2016.

\bibitem{defferrard2016convolutional}
M.~Defferrard, X.~Bresson, and P.~Vandergheynst, ``Convolutional neural
  networks on graphs with fast localized spectral filtering,'' {\em Advances in
  neural information processing systems}, vol.~29, pp.~3844--3852, 2016.

\bibitem{cheng2020learned}
Z.~Cheng, H.~Sun, M.~Takeuchi, and J.~Katto, ``Learned image compression with
  discretized gaussian mixture likelihoods and attention modules,'' in {\em
  Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern
  Recognition}, pp.~7939--7948, 2020.

\bibitem{li2018multi}
J.~Li, F.~Fang, K.~Mei, and G.~Zhang, ``Multi-scale residual network for image
  super-resolution,'' in {\em Proceedings of the European Conference on
  Computer Vision (ECCV)}, pp.~517--532, 2018.

\bibitem{zhang2017beyond}
K.~Zhang, W.~Zuo, Y.~Chen, D.~Meng, and L.~Zhang, ``Beyond a gaussian denoiser:
  Residual learning of deep cnn for image denoising,'' {\em IEEE transactions
  on image processing}, vol.~26, no.~7, pp.~3142--3155, 2017.

\bibitem{schwarz2018common}
S.~Schwarz, G.~Martin-Cocher, D.~Flynn, and M.~Budagavi, ``Common test
  conditions for point cloud compression,'' {\em Document ISO/IEC
  JTC1/SC29/WG11 w17766, Ljubljana, Slovenia}, 2018.

\bibitem{kingma2014adam}
D.~P. Kingma and J.~Ba, ``Adam: A method for stochastic optimization,'' {\em
  arXiv preprint arXiv:1412.6980}, 2014.

\bibitem{tian2017evaluation}
D.~Tian, H.~Ochimizu, C.~Feng, R.~Cohen, and A.~Vetro, ``Evaluation metrics for
  point cloud compression,'' {\em Document ISO/IEC JTC1/SC29/WG11/M39316},
  2017.

\bibitem{ohm2012comparison}
J.-R. Ohm, G.~J. Sullivan, H.~Schwarz, T.~K. Tan, and T.~Wiegand, ``Comparison
  of teh coding efficiency of video coding standards—including high
  efficiency video coding (hevc),'' {\em IEEE Transactions on circuits and
  systems for video technology}, vol.~22, no.~12, pp.~1669--1684, 2012.

\bibitem{bjontegaard2001calculation}
G.~Bjontegaard, ``Calculation of average psnr differences between rd-curves,''
  {\em Document VCEG-M33}, 2001.

\bibitem{armeni20163d}
I.~Armeni, O.~Sener, A.~R. Zamir, H.~Jiang, I.~Brilakis, M.~Fischer, and
  S.~Savarese, ``3D semantic parsing of large-scale indoor spaces,'' in {\em
  Proceedings of the IEEE Conference on Computer Vision and Pattern
  Recognition}, pp.~1534--1543, 2016.

\end{thebibliography}
